FORQ-based Language Inclusion Formal Testing

We propose a novel algorithm to decide the language inclusion between (nondeterministic) B\"uchi automata, a PSPACE-complete problem. Our approach, like others before, leverage a notion of quasiorder to prune the search for a counterexample by discarding candidates which are subsumed by others for the quasiorder. Discarded candidates are guaranteed to not compromise the completeness of the algorithm. The novelty of our work lies in the quasiorder used to discard candidates. We introduce FORQs (family of right quasiorders) that we obtain by adapting the notion of family of right congruences put forward by Maler and Staiger in 1993. We define a FORQ-based inclusion algorithm which we prove correct and instantiate it for a specific FORQ, called the structural FORQ, induced by the B\"uchi automaton to the right of the inclusion sign. The resulting implementation, called FORKLIFT, scales up better than the state-of-the-art on a variety of benchmarks including benchmarks from program verification and theorem proving for word combinatorics.

==> forklift-last-UA.dat <==
1 7
2 14
3 21
4 28
5 35
6 42
7 49
8 57
9 65
10 73
11 81
12 89
13 97
14 105
15 113
16 121
17 129
18 137
19 145
20 153
21 161
22 169
23 177
24 185
25 193
26 201
27 209
28 217
29 225
30 233
31 241
32 250
33 259
34 268
35 277
36 286
37 295
38 304
39 313
40 322
41 331
42 340
43 349
44 358
45 367
46 376
47 385
48 394
49 403
50 412
51 422
52 432
53 442
54 452
55 462
56 472
57 482
58 492
59 502
60 512
61 522
62 532
63 542
64 552
65 562
66 572
67 582
68 592
69 602
70 612
71 622
72 632
73 642
74 652
75 662
76 672
77 682
78 692
79 702
80 712
81 722
82 732
83 742
84 752
85 762
86 772
87 782
88 792
89 802
90 813
91 824
92 835
93 846
94 857
95 868
96 879
97 890
98 901
99 912
100 923
101 934
102 945
103 956
104 967
105 978
106 989
107 1000
108 1011
109 1022
110 1033
111 1044
112 1055
113 1066
114 1077
115 1088
116 1099
117 1110
118 1121
119 1132
120 1143
121 1154
122 1165
123 1176
124 1187
125 1198
126 1209
127 1221
128 1233
129 1245
130 1257
131 1269
132 1281
133 1293
134 1305
135 1317
136 1329
137 1341
138 1353
139 1365
140 1377
141 1389
142 1401
143 1414
144 1427
145 1440
146 1453
147 1466
148 1479
149 1492
150 1505
151 1518
152 1531
153 1544
154 1557
155 1570
156 1583
157 1596
158 1609
159 1622
160 1635
161 1648
162 1661
163 1674
164 1687
165 1700
166 1713
167 1726
168 1740
169 1754
170 1768
171 1782
172 1796
173 1810
174 1824
175 1838
176 1852
177 1866
178 1880
179 1894
180 1908
181 1922
182 1936
183 1950
184 1964
185 1978
186 1992
187 2006
188 2020
189 2034
190 2048
191 2063
192 2078
193 2093
194 2108
195 2123
196 2138
197 2153
198 2168
199 2183
200 2198
201 2213
202 2228
203 2243
204 2259
205 2275
206 2291
207 2307
208 2323
209 2339
210 2355
211 2371
212 2387
213 2403
214 2419
215 2435
216 2451
217 2467
218 2483
219 2500
220 2517
221 2534
222 2551
223 2568
224 2585
225 2602
226 2619
227 2636
228 2653
229 2670
230 2687
231 2704
232 2721
233 2739
234 2757
235 2775
236 2793
237 2811
238 2830
239 2849
240 2868
241 2887
242 2906
243 2926
244 2946
245 2966
246 2986
247 3006
248 3026
249 3046
250 3067
251 3088
252 3109
253 3130
254 3151
255 3172
256 3194
257 3216
258 3238
259 3260
260 3282
261 3304
262 3326
263 3348
264 3370
265 3392
266 3414
267 3436
268 3458
269 3481
270 3504
271 3527
272 3550
273 3573
274 3596
275 3620
276 3644
277 3668
278 3692
279 3716
280 3740
281 3764
282 3789
283 3814
284 3839
285 3864
286 3889
287 3914
288 3939
289 3964
290 3990
291 4016
292 4042
293 4068
294 4094
295 4120
296 4146
297 4172
298 4198
299 4224
300 4251
301 4278
302 4305
303 4333
304 4361
305 4389
306 4417
307 4445
308 4473
309 4501
310 4531
311 4561
312 4591
313 4622
314 4653
315 4684
316 4716
317 4748
318 4780
319 4812
320 4846
321 4881
322 4916
323 4952
324 4989
325 5026
326 5063
327 5101
328 5139
329 5179
330 5219
331 5260
332 5301
333 5343
334 5385
335 5428
336 5473
337 5518
338 5563
339 5609
340 5655
341 5702
342 5750
343 5799
344 5853
345 5908
346 5964
347 6022
348 6081
349 6140
350 6200
351 6260
352 6320
353 6380
354 6440
355 6500
356 6560
357 6621
358 6683
359 6745
360 6808
361 6872
362 6937
363 7002
364 7068
365 7134
366 7200
367 7267
368 7337
369 7408
370 7479
371 7552
372 7627
373 7702
374 7777
375 7853
376 7929
377 8005
378 8084
379 8163
380 8243
381 8323
382 8405
383 8489
384 8573
385 8657
386 8743
387 8829
388 8917
389 9007
390 9098
391 9189
392 9281
393 9374
394 9468
395 9562
396 9658
397 9755
398 9853
399 9951
400 10050
401 10149
402 10250
403 10352
404 10455
405 10559
406 10664
407 10769
408 10875
409 10981
410 11087
411 11195
412 11304
413 11413
414 11523
415 11633
416 11744
417 11857
418 11971
419 12085
420 12201
421 12318
422 12437
423 12557
424 12678
425 12801
426 12927
427 13054
428 13182
429 13311
430 13440
431 13570
432 13700
433 13830
434 13960
435 14092
436 14225
437 14359
438 14494
439 14629
440 14764
441 14900
442 15037
443 15176
444 15315
445 15457
446 15599
447 15742
448 15885
449 16029
450 16174
451 16320
452 16466
453 16613
454 16761
455 16910
456 17059
457 17209
458 17360
459 17512
460 17666
461 17826
462 17993
463 18165
464 18338
465 18513
466 18689
467 18865
468 19042
469 19220
470 19398
471 19579
472 19761
473 19943
474 20125
475 20308
476 20491
477 20675
478 20860
479 21048
480 21238
481 21430
482 21622
483 21814
484 22007
485 22203
486 22400
487 22598
488 22796
489 22995
490 23197
491 23400
492 23606
493 23814
494 24022
495 24244
496 24468
497 24694
498 24925
499 25159
500 25394
501 25631
502 25871
503 26114
504 26365
505 26618
506 26879
507 27141
508 27406
509 27672
510 27949
511 28229
512 28511
513 28796
514 29093
515 29390
516 29690
517 29992
518 30304
519 30618
520 30936
521 31257
522 31584
523 31913
524 32243
525 32582
526 32922
527 33265
528 33613
529 33962
530 34312
531 34674
532 35041
533 35414
534 35793
535 36172
536 36558
537 36944
538 37335
539 37729
540 38127
541 38533
542 38945
543 39361
544 39782
545 40207
546 40633
547 41065
548 41505
549 41951
550 42398
551 42853
552 43310
553 43787
554 44280
555 44790
556 45302
557 45819
558 46339
559 46868
560 47400
561 47937
562 48475
563 49014
564 49555
565 50098
566 50659
567 51225
568 51793
569 52370
570 52951
571 53536
572 54123
573 54716
574 55314
575 55915
576 56517
577 57149
578 57798
579 58449
580 59103
581 59759
582 60417
583 61115
584 61835
585 62555
586 63300
587 64053
588 64818
589 65611
590 66407
591 67217
592 68044
593 68883
594 69726
595 70573
596 71447
597 72338
598 73491
599 76022
600 96346


==> forklift-last-pecan.dat <==
1 11
2 22
3 33
4 45
5 58
6 71
7 84
8 99
9 115
10 131
11 148
12 166
13 184
14 203
15 222
16 241
17 261
18 281
19 302
20 323
21 346
22 371
23 396
24 421
25 447
26 474
27 503
28 534
29 570
30 606
31 645
32 684
33 723
34 764
35 805
36 848
37 897
38 948
39 1001
40 1056
41 1111
42 1170
43 1233
44 1302
45 1372
46 1446
47 1520
48 1597
49 1700
50 1814
51 1929
52 2188
53 2588
54 3081
55 3648
56 4280
57 5309
58 7453
59 11134
60 16520


==> forklift-last-rabit.dat <==
1 21
2 99
3 191
4 401
5 1185
6 5655
7 13731
8 42594
9 139274
10 613572
11 1318903
12 2206021
13 4223609


==> pecan-bainc.dat <==
1 135
2 271
3 408
4 546
5 690
6 835
7 980
8 1128
9 1277
10 1427
11 1577
12 1738
13 1915
14 2092
15 2274
16 2457
17 2642
18 2837
19 3034
20 3232
21 3433
22 3638
23 3847
24 4058
25 4270
26 4483
27 4696
28 4913
29 5132
30 5358
31 5586
32 5833
33 6082
34 6332
35 6594
36 6856
37 7158
38 7486
39 7878
40 8277
41 8774
42 9287
43 9876
44 10467
45 11091
46 11859
47 12686
48 13533
49 14460
50 16375
51 18489
52 20676
53 26750
54 35950
55 55769
56 106923
57 186308
58 357360


==> pecan-forklift.dat <==
%% LaTeX2e file `pecan-forklift.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1 41
2 41
3 83
4 135
5 187
6 241
7 296
8 351
9 407
10 464
11 522
12 581
13 641
14 701
15 767
16 833
17 901
18 970
19 1043
20 1116
21 1190
22 1265
23 1342
24 1420
25 1502
26 1586
27 1671
28 1756
29 1842
30 1930
31 2019
32 2108
33 2200
34 2302
35 2405
36 2509
37 2614
38 2719
39 2827
40 2936
41 3046
42 3158
43 3272
44 3386
45 3509
46 3635
47 3763
48 3916
49 4083
50 4266
51 4478
52 4808
53 5236
54 5742
55 6327
56 6930
57 7980
58 10209
59 14211
60 19759


==> pecan-goal-minus.dat <==
1 1020
2 2050
3 3100
4 4150
5 5200
6 6260
7 7320
8 8390
9 9490
10 10600
11 11710
12 12830
13 13950
14 15070
15 16200
16 17340
17 18480
18 19620
19 20770
20 21950
21 23140
22 24330
23 25530
24 26750
25 28040
26 29340
27 30670
28 32000
29 33350
30 34700
31 36160
32 37630
33 39120
34 40730
35 42390
36 44060
37 45780
38 47550
39 49350
40 51150
41 52980
42 54890
43 56860
44 59010
45 61540
46 64340
47 67200
48 70630
49 78150
50 86280
51 96010
52 105770
53 115850
54 224840
55 417070
56 630200
57 1030640
58 7537580


==> pecan-goal.dat <==
1 1010
2 2050
3 3120
4 4220
5 5320
6 6450
7 7630
8 8860
9 10130
10 11450
11 12830
12 14460
13 16100
14 17920
15 19850
16 21800
17 24050
18 26328
19 28670
20 31154
21 34139
22 37320
23 40514
24 43718
25 47168
26 50718
27 54498
28 58690
29 62960
30 67543
31 72500
32 77512
33 82829
34 88225
35 93645
36 99085
37 104631
38 110260
39 116093
40 121955
41 128010
42 134142
43 140354
44 146975
45 153620
46 160355
47 167422
48 177822
49 190174
50 203353
51 266109
52 329516
53 396935
54 542184
55 838884
56 1992484
57 9461175


==> pecan-rabit.dat <==
1 79
2 168
3 257
4 347
5 447
6 547
7 657
8 767
9 887
10 1027
11 1169
12 1327
13 1499
14 1733
15 1982
16 2277
17 2590
18 2960
19 3347
20 3761
21 4252
22 4749
23 5276
24 5860
25 6552
26 7259
27 8001
28 8803
29 9610
30 10866
31 12212
32 13651
33 15093
34 17510
35 20030
36 22923
37 25955
38 29211
39 32679
40 36524
41 40380
42 45767
43 52142
44 61241
45 71171
46 83721
47 107099
48 132996
49 178659
50 234736
51 316302
52 1751009
53 5077199
54 42976135


==> pecan-roll.dat <==
1 483
2 1975
3 3729
4 5553
5 7763
6 10072
7 12564
8 15107
9 17709
10 20449
11 23229
12 26080
13 29125
14 32638
15 36600
16 40624
17 44684
18 48994
19 54596
20 60797
21 67607
22 74432
23 81702
24 90016
25 99899
26 110218
27 120925
28 135484
29 151514
30 170874
31 190591
32 211206
33 233068
34 257086
35 282841
36 308909
37 344376
38 383551
39 432060
40 482456
41 534386
42 589936
43 655246
44 722891
45 794673
46 868748
47 954468
48 1046962
49 1166272
50 1362274
51 4150635
52 7844265


==> pecan-spot-2_10_1.dat <==
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 10
21 20
22 30
23 40
24 50
25 60
26 70
27 80
28 90
29 100
30 110
31 120
32 130
33 140
34 150
35 160
36 170
37 180
38 190
39 200
40 210
41 220
42 240
43 270
44 300
45 340
46 380
47 430
48 500
49 590
50 1070
51 1610
52 2230
53 2890
54 3770
55 5340
56 6940
57 10610
58 17640
59 119510


==> pecan-spot-2_10_3.dat <==
1 0
2 10
3 20
4 30
5 40
6 50
7 60
8 70
9 80
10 90
11 100
12 110
13 120
14 130
15 140
16 150
17 160
18 170
19 190
20 210
21 230
22 250
23 270
24 290
25 310
26 330
27 350
28 370
29 390
30 410
31 430
32 450
33 470
34 490
35 510
36 530
37 550
38 570
39 600
40 630
41 660
42 710
43 760
44 820
45 880
46 940
47 1010
48 1100
49 1190
50 1720
51 2260
52 2920
53 3600
54 4480
55 6030
56 7620
57 11310
58 18450
59 119590


==> pecan-spot.dat <==
1 0
2 0
3 0
4 0
5 0
6 8
7 16
8 24
9 32
10 40
11 48
12 56
13 64
14 72
15 80
16 88
17 96
18 104
19 112
20 120
21 128
22 136
23 144
24 152
25 160
26 176
27 192
28 208
29 224
30 240
31 256
32 272
33 288
34 304
35 320
36 336
37 352
38 368
39 392
40 416
41 440
42 464
43 496
44 528
45 560
46 608
47 664
48 754
49 818
50 1170
51 1546
52 2226
53 2690
54 3600
55 8490
56 37490
57 712640
58 5165790


==> rabit-spot-2_10_1.dat <==
1 0
2 10
3 20
4 30
5 60
6 90
7 130
8 220
9 740
10 2770
11 5370
12 11180
13 19340


==> rabit-spot-2_10_3-reduced.dat <==
1 0
2 0
3 0
4 0
5 0
6 1
7 30
8 110
9 280
10 510
11 1110
12 1990
13 4620
14 11090


==> rabit-spot-2_10_3.dat <==
1 10
2 20
3 30
4 60
5 90
6 130
7 180
8 270
9 830
10 2890
11 5490
12 11080
13 19340


==> rabit-survivor-bait-reduced.dat <==
%% LaTeX2e file `rabit-survivor-bait-reduced.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1 40
2 95
3 167
4 251
5 375
6 632
7 999
8 1412
9 10439
10 56183
11 161718
12 267253
13 637277
14 8425223


==> rabit-survivor-bait.dat <==
%% LaTeX2e file `rabit-survivor-bait.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1 321
2 418
3 571
4 1320
5 1667
6 7296
7 86090
8 140475
9 321245


==> rabit-survivor-forklift-reduced.dat <==
%% LaTeX2e file `rabit-survivor-forklift-reduced.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1 43
2 102
3 166
4 248
5 356
6 470
7 599
8 751
9 2837
10 10868
11 22342
12 42032
13 139362
14 656329


==> rabit-survivor-forklift.dat <==
%% LaTeX2e file `rabit-survivor-forklift.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1 82
2 181
3 369
4 566
5 1522
6 6187
7 14331
8 44606
9 142685
10 615556
11 1325666
12 2165557
13 4369522


==> rabit-survivor-goal-minus-reduced.dat <==
1 1050
2 2130
3 3220
4 4320
5 5440
6 6630
7 7890
8 9230
9 10610
10 11990
11 13580
12 20350
13 198280


==> rabit-survivor-goal-minus.dat <==
%% LaTeX2e file `rabit-survivor-goal-minus.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/16.
%%
1 2240
2 4670
3 7630
4 11740
5 16100
6 22570
7 70580
8 146540
9 232420
10 538790
11 1396630
12 4591570


==> rabit-survivor-goal-reduced.dat <==
1 1040
2 2100
3 3210
4 4420
5 5870
6 7400
7 8980
8 10690
9 12560
10 14440
11 20450
12 26920
13 35850


==> rabit-survivor-goal.dat <==
%% LaTeX2e file `rabit-survivor-goal.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1 1380
2 2860
3 4370
4 6630
5 8890
6 11340
7 14840
8 27420
9 45540
10 87160
11 158250
12 246570
13 375250
14 831730


==> rabit-survivor-rabit-reduced.dat <==
1 79
2 167
3 261
4 410
5 610
6 834
7 1073
8 1435
9 1855
10 2603
11 3629
12 4699
13 8050
14 14105


==> rabit-survivor-rabit.dat <==
%% LaTeX2e file `rabit-survivor-rabit.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1  71
2  207
3  420
4  685
5  972
6  1306
7  2577
8  4797
9  7057
10  9754
11  13739
12  18291
13  24293
14  73486


==> rabit-survivor-roll-reduced.dat <==
1 97
2 204
3 347
4 529
5 752
6 1104
7 1469
8 1836
9 2461
10 3159
11 4068
12 5514
13 7670
14 15546


==> rabit-survivor-roll.dat <==
%% LaTeX2e file `rabit-survivor-roll.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1 290
2 600
3 970
4 1570
5 2260
6 3010
7 4010
8 5920
9 9240
10 13410
11 17750
12 24440
13 32030
14 46930


==> rabit-survivor-spot-2.9.7-reduced.dat <==
1 0
2 0
3 0
4 0
5 0
6 10
7 40
8 130
9 280
10 510
11 1350
12 2260
13 4870
14 12630


==> rabit-survivor-spot-reduced.dat <==
1 10
2 20
3 30
4 50
5 70
6 100
7 200
8 300
9 480
10 800
11 1500
12 2440
13 5240
14 12830


==> rabit-survivor-spot.dat <==
1 0
2 8
3 16
4 24
5 48
6 72
7 96
8 186
9 1686
10 3456
11 5456
12 8176
13 13896
14 23596


==> ultimate-bainc.dat <==
1 89
2 179
3 269
4 359
5 449
6 540
7 631
8 722
9 813
10 904
11 995
12 1087
13 1179
14 1271
15 1363
16 1455
17 1547
18 1639
19 1731
20 1823
21 1915
22 2008
23 2101
24 2194
25 2287
26 2380
27 2473
28 2566
29 2659
30 2752
31 2845
32 2938
33 3031
34 3124
35 3217
36 3310
37 3403
38 3497
39 3591
40 3685
41 3779
42 3873
43 3967
44 4061
45 4155
46 4249
47 4343
48 4437
49 4531
50 4625
51 4719
52 4813
53 4908
54 5003
55 5098
56 5193
57 5288
58 5383
59 5478
60 5573
61 5668
62 5763
63 5858
64 5953
65 6049
66 6145
67 6241
68 6337
69 6433
70 6529
71 6625
72 6721
73 6817
74 6913
75 7009
76 7106
77 7203
78 7300
79 7397
80 7494
81 7591
82 7688
83 7785
84 7883
85 7981
86 8079
87 8177
88 8275
89 8373
90 8471
91 8569
92 8667
93 8765
94 8863
95 8962
96 9061
97 9160
98 9259
99 9358
100 9457
101 9556
102 9655
103 9754
104 9853
105 9952
106 10051
107 10150
108 10250
109 10350
110 10450
111 10550
112 10650
113 10750
114 10850
115 10950
116 11050
117 11150
118 11250
119 11350
120 11451
121 11552
122 11653
123 11754
124 11855
125 11956
126 12057
127 12158
128 12259
129 12360
130 12461
131 12562
132 12663
133 12764
134 12865
135 12967
136 13069
137 13171
138 13273
139 13375
140 13477
141 13579
142 13681
143 13783
144 13885
145 13987
146 14089
147 14191
148 14294
149 14397
150 14500
151 14603
152 14706
153 14809
154 14912
155 15015
156 15118
157 15221
158 15324
159 15427
160 15530
161 15633
162 15736
163 15840
164 15944
165 16048
166 16152
167 16256
168 16360
169 16464
170 16568
171 16673
172 16778
173 16883
174 16988
175 17093
176 17198
177 17303
178 17408
179 17513
180 17618
181 17723
182 17828
183 17934
184 18040
185 18146
186 18252
187 18358
188 18464
189 18570
190 18676
191 18782
192 18888
193 18994
194 19100
195 19207
196 19314
197 19421
198 19528
199 19635
200 19742
201 19849
202 19956
203 20063
204 20170
205 20277
206 20384
207 20492
208 20600
209 20708
210 20816
211 20924
212 21032
213 21140
214 21248
215 21356
216 21464
217 21572
218 21680
219 21788
220 21897
221 22006
222 22115
223 22224
224 22333
225 22443
226 22553
227 22663
228 22773
229 22883
230 22993
231 23103
232 23213
233 23323
234 23434
235 23545
236 23656
237 23767
238 23878
239 23989
240 24100
241 24211
242 24322
243 24433
244 24544
245 24656
246 24768
247 24880
248 24992
249 25104
250 25216
251 25328
252 25441
253 25554
254 25667
255 25780
256 25893
257 26006
258 26120
259 26234
260 26348
261 26463
262 26578
263 26693
264 26808
265 26923
266 27038
267 27154
268 27270
269 27386
270 27502
271 27618
272 27734
273 27850
274 27967
275 28084
276 28201
277 28319
278 28437
279 28555
280 28674
281 28793
282 28912
283 29031
284 29150
285 29270
286 29390
287 29510
288 29630
289 29750
290 29870
291 29991
292 30112
293 30233
294 30354
295 30476
296 30599
297 30722
298 30846
299 30970
300 31094
301 31218
302 31344
303 31471
304 31598
305 31725
306 31853
307 31981
308 32109
309 32238
310 32368
311 32498
312 32628
313 32759
314 32892
315 33026
316 33161
317 33297
318 33433
319 33570
320 33707
321 33844
322 33981
323 34119
324 34258
325 34397
326 34539
327 34682
328 34825
329 34969
330 35113
331 35257
332 35402
333 35550
334 35699
335 35856
336 36013
337 36170
338 36328
339 36487
340 36648
341 36811
342 36974
343 37138
344 37304
345 37471
346 37638
347 37806
348 37976
349 38148
350 38321
351 38494
352 38668
353 38842
354 39017
355 39192
356 39369
357 39547
358 39726
359 39905
360 40085
361 40268
362 40453
363 40639
364 40825
365 41012
366 41199
367 41386
368 41577
369 41768
370 41960
371 42153
372 42349
373 42547
374 42746
375 42946
376 43149
377 43352
378 43555
379 43759
380 43965
381 44171
382 44377
383 44583
384 44792
385 45002
386 45212
387 45423
388 45635
389 45847
390 46062
391 46277
392 46494
393 46718
394 46942
395 47167
396 47393
397 47619
398 47850
399 48084
400 48320
401 48560
402 48800
403 49041
404 49283
405 49526
406 49770
407 50014
408 50261
409 50508
410 50760
411 51014
412 51270
413 51531
414 51792
415 52056
416 52322
417 52588
418 52862
419 53136
420 53412
421 53688
422 53969
423 54252
424 54536
425 54820
426 55110
427 55403
428 55697
429 55994
430 56292
431 56590
432 56890
433 57190
434 57491
435 57793
436 58096
437 58403
438 58714
439 59027
440 59340
441 59654
442 59969
443 60289
444 60611
445 60935
446 61261
447 61588
448 61922
449 62258
450 62601
451 62945
452 63289
453 63636
454 63983
455 64331
456 64680
457 65031
458 65384
459 65739
460 66095
461 66452
462 66809
463 67166
464 67525
465 67885
466 68246
467 68609
468 68972
469 69336
470 69700
471 70066
472 70432
473 70800
474 71170
475 71541
476 71914
477 72287
478 72664
479 73043
480 73426
481 73811
482 74201
483 74595
484 74993
485 75400
486 75808
487 76217
488 76627
489 77038
490 77451
491 77870
492 78290
493 78710
494 79132
495 79556
496 79980
497 80409
498 80839
499 81270
500 81703
501 82139
502 82578
503 83021
504 83464
505 83910
506 84356
507 84810
508 85270
509 85734
510 86201
511 86672
512 87144
513 87623
514 88104
515 88586
516 89071
517 89556
518 90045
519 90538
520 91031
521 91533
522 92035
523 92538
524 93049
525 93561
526 94073
527 94592
528 95113
529 95642
530 96172
531 96703
532 97237
533 97784
534 98333
535 98884
536 99436
537 99990
538 100556
539 101123
540 101693
541 102264
542 102835
543 103408
544 103983
545 104562
546 105143
547 105731
548 106322
549 106914
550 107508
551 108106
552 108709
553 109316
554 109932
555 110550
556 111170
557 111810
558 112454
559 113098
560 113744
561 114391
562 115043
563 115696
564 116349
565 117005
566 117667
567 118341
568 119019
569 119697
570 120392
571 121087
572 121799
573 122516
574 123248
575 123986
576 124726
577 125468
578 126211
579 126959
580 127725
581 128495
582 129276
583 130075
584 130881
585 131731
586 132596
587 133478
588 134381
589 135287
590 136218
591 137160
592 138130
593 139102
594 140157
595 141214
596 142283
597 143377
598 144646
599 151088
600 198345


==> ultimate-forklift.dat <==
%% LaTeX2e file `ultimate-forklift.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/15.
%%
1 40
2 80
3 121
4 162
5 204
6 248
7 292
8 336
9 380
10 424
11 468
12 512
13 556
14 600
15 644
16 689
17 734
18 779
19 824
20 870
21 916
22 962
23 1009
24 1056
25 1103
26 1150
27 1197
28 1244
29 1291
30 1338
31 1385
32 1432
33 1479
34 1527
35 1575
36 1623
37 1671
38 1720
39 1769
40 1818
41 1867
42 1916
43 1965
44 2014
45 2063
46 2112
47 2162
48 2212
49 2262
50 2312
51 2362
52 2412
53 2463
54 2514
55 2565
56 2616
57 2667
58 2719
59 2771
60 2823
61 2875
62 2927
63 2979
64 3031
65 3083
66 3136
67 3189
68 3242
69 3295
70 3348
71 3401
72 3454
73 3507
74 3561
75 3615
76 3669
77 3723
78 3777
79 3831
80 3885
81 3939
82 3993
83 4047
84 4101
85 4155
86 4209
87 4264
88 4319
89 4374
90 4429
91 4484
92 4539
93 4594
94 4649
95 4704
96 4760
97 4816
98 4872
99 4928
100 4984
101 5040
102 5096
103 5152
104 5208
105 5264
106 5321
107 5378
108 5435
109 5492
110 5549
111 5606
112 5663
113 5720
114 5778
115 5836
116 5894
117 5952
118 6010
119 6068
120 6126
121 6184
122 6242
123 6301
124 6360
125 6419
126 6478
127 6537
128 6596
129 6655
130 6714
131 6773
132 6832
133 6891
134 6950
135 7009
136 7068
137 7128
138 7188
139 7248
140 7308
141 7369
142 7430
143 7491
144 7552
145 7613
146 7674
147 7735
148 7796
149 7857
150 7919
151 7981
152 8043
153 8105
154 8167
155 8229
156 8291
157 8353
158 8415
159 8477
160 8540
161 8603
162 8666
163 8729
164 8793
165 8857
166 8921
167 8985
168 9049
169 9113
170 9177
171 9241
172 9305
173 9369
174 9433
175 9497
176 9562
177 9627
178 9692
179 9757
180 9822
181 9887
182 9952
183 10017
184 10083
185 10149
186 10215
187 10281
188 10347
189 10413
190 10479
191 10545
192 10611
193 10678
194 10745
195 10812
196 10879
197 10946
198 11013
199 11080
200 11147
201 11214
202 11281
203 11348
204 11415
205 11482
206 11550
207 11618
208 11686
209 11755
210 11824
211 11893
212 11962
213 12031
214 12100
215 12169
216 12238
217 12307
218 12376
219 12446
220 12516
221 12586
222 12656
223 12726
224 12796
225 12867
226 12938
227 13009
228 13080
229 13151
230 13222
231 13293
232 13365
233 13437
234 13509
235 13581
236 13653
237 13725
238 13797
239 13869
240 13941
241 14014
242 14087
243 14160
244 14233
245 14306
246 14380
247 14454
248 14528
249 14602
250 14676
251 14750
252 14825
253 14900
254 14975
255 15050
256 15126
257 15202
258 15278
259 15354
260 15431
261 15508
262 15585
263 15662
264 15740
265 15818
266 15896
267 15974
268 16053
269 16132
270 16211
271 16290
272 16369
273 16449
274 16529
275 16609
276 16689
277 16769
278 16851
279 16933
280 17015
281 17098
282 17181
283 17265
284 17349
285 17433
286 17518
287 17603
288 17688
289 17773
290 17858
291 17943
292 18028
293 18114
294 18200
295 18287
296 18374
297 18461
298 18549
299 18637
300 18725
301 18813
302 18901
303 18990
304 19079
305 19168
306 19259
307 19353
308 19447
309 19542
310 19637
311 19732
312 19827
313 19922
314 20018
315 20114
316 20210
317 20306
318 20402
319 20498
320 20594
321 20691
322 20788
323 20885
324 20983
325 21082
326 21181
327 21280
328 21380
329 21480
330 21580
331 21681
332 21783
333 21885
334 21988
335 22091
336 22195
337 22299
338 22403
339 22509
340 22616
341 22724
342 22834
343 22945
344 23056
345 23167
346 23278
347 23390
348 23503
349 23616
350 23731
351 23846
352 23961
353 24077
354 24194
355 24311
356 24429
357 24549
358 24669
359 24789
360 24911
361 25034
362 25158
363 25282
364 25409
365 25537
366 25665
367 25793
368 25922
369 26051
370 26181
371 26311
372 26442
373 26575
374 26709
375 26843
376 26979
377 27117
378 27257
379 27397
380 27540
381 27683
382 27827
383 27972
384 28117
385 28263
386 28410
387 28564
388 28718
389 28872
390 29028
391 29188
392 29349
393 29510
394 29671
395 29836
396 30004
397 30172
398 30341
399 30510
400 30680
401 30850
402 31021
403 31193
404 31365
405 31538
406 31711
407 31885
408 32060
409 32236
410 32414
411 32593
412 32772
413 32952
414 33134
415 33317
416 33501
417 33687
418 33874
419 34062
420 34254
421 34446
422 34638
423 34831
424 35025
425 35219
426 35413
427 35608
428 35803
429 35998
430 36193
431 36389
432 36586
433 36787
434 36989
435 37192
436 37395
437 37599
438 37803
439 38009
440 38216
441 38424
442 38634
443 38845
444 39058
445 39271
446 39484
447 39699
448 39914
449 40129
450 40345
451 40562
452 40780
453 40999
454 41218
455 41438
456 41658
457 41878
458 42102
459 42327
460 42554
461 42781
462 43010
463 43241
464 43473
465 43705
466 43941
467 44177
468 44414
469 44651
470 44890
471 45132
472 45375
473 45621
474 45867
475 46115
476 46367
477 46620
478 46875
479 47134
480 47393
481 47653
482 47913
483 48174
484 48442
485 48711
486 48986
487 49263
488 49541
489 49820
490 50101
491 50384
492 50672
493 50962
494 51253
495 51549
496 51848
497 52152
498 52459
499 52767
500 53080
501 53394
502 53715
503 54038
504 54375
505 54713
506 55054
507 55397
508 55749
509 56101
510 56458
511 56817
512 57179
513 57544
514 57912
515 58286
516 58668
517 59051
518 59446
519 59842
520 60248
521 60657
522 61066
523 61477
524 61890
525 62305
526 62725
527 63147
528 63571
529 64005
530 64443
531 64883
532 65331
533 65787
534 66264
535 66742
536 67226
537 67720
538 68214
539 68714
540 69215
541 69718
542 70226
543 70748
544 71273
545 71803
546 72344
547 72890
548 73472
549 74056
550 74643
551 75233
552 75824
553 76423
554 77026
555 77630
556 78255
557 78883
558 79512
559 80158
560 80806
561 81457
562 82110
563 82765
564 83425
565 84085
566 84749
567 85422
568 86097
569 86783
570 87471
571 88169
572 88870
573 89571
574 90273
575 90975
576 91715
577 92461
578 93211
579 93981
580 94765
581 95564
582 96368
583 97182
584 98006
585 98877
586 99772
587 100697
588 101626
589 102570
590 103567
591 104570
592 105574
593 106586
594 107607
595 108653
596 109704
597 110777
598 112119
599 114716
600 134950


==> ultimate-goal-minus.dat <==
1 960
2 1920
3 2890
4 3860
5 4830
6 5800
7 6770
8 7740
9 8710
10 9690
11 10670
12 11650
13 12630
14 13610
15 14590
16 15570
17 16550
18 17530
19 18510
20 19490
21 20480
22 21470
23 22460
24 23450
25 24440
26 25430
27 26420
28 27410
29 28400
30 29390
31 30380
32 31370
33 32360
34 33360
35 34360
36 35360
37 36360
38 37360
39 38360
40 39360
41 40360
42 41360
43 42360
44 43360
45 44360
46 45360
47 46360
48 47360
49 48360
50 49360
51 50360
52 51360
53 52360
54 53360
55 54370
56 55380
57 56390
58 57400
59 58410
60 59420
61 60430
62 61440
63 62450
64 63460
65 64470
66 65480
67 66490
68 67500
69 68510
70 69520
71 70530
72 71540
73 72550
74 73560
75 74570
76 75580
77 76590
78 77600
79 78610
80 79620
81 80640
82 81660
83 82680
84 83700
85 84720
86 85740
87 86760
88 87780
89 88800
90 89820
91 90840
92 91860
93 92880
94 93900
95 94920
96 95940
97 96960
98 97980
99 99000
100 100020
101 101040
102 102060
103 103080
104 104110
105 105140
106 106170
107 107200
108 108230
109 109260
110 110290
111 111320
112 112350
113 113380
114 114410
115 115440
116 116470
117 117500
118 118530
119 119560
120 120590
121 121620
122 122650
123 123680
124 124710
125 125740
126 126770
127 127800
128 128840
129 129880
130 130920
131 131960
132 133000
133 134040
134 135080
135 136120
136 137160
137 138200
138 139240
139 140280
140 141320
141 142360
142 143400
143 144440
144 145480
145 146520
146 147560
147 148600
148 149640
149 150680
150 151720
151 152760
152 153800
153 154840
154 155880
155 156920
156 157960
157 159000
158 160040
159 161080
160 162120
161 163160
162 164200
163 165240
164 166280
165 167330
166 168380
167 169430
168 170480
169 171530
170 172580
171 173630
172 174680
173 175730
174 176780
175 177830
176 178880
177 179930
178 180980
179 182030
180 183080
181 184130
182 185180
183 186230
184 187280
185 188330
186 189380
187 190430
188 191480
189 192530
190 193580
191 194630
192 195680
193 196740
194 197800
195 198860
196 199920
197 200980
198 202040
199 203100
200 204160
201 205220
202 206280
203 207340
204 208400
205 209460
206 210520
207 211580
208 212640
209 213700
210 214760
211 215820
212 216880
213 217940
214 219000
215 220060
216 221120
217 222180
218 223240
219 224300
220 225360
221 226420
222 227480
223 228540
224 229610
225 230680
226 231750
227 232820
228 233890
229 234960
230 236030
231 237100
232 238170
233 239240
234 240310
235 241380
236 242450
237 243520
238 244600
239 245680
240 246760
241 247840
242 248920
243 250000
244 251080
245 252160
246 253240
247 254320
248 255400
249 256480
250 257560
251 258640
252 259720
253 260810
254 261900
255 262990
256 264080
257 265170
258 266260
259 267350
260 268440
261 269530
262 270620
263 271710
264 272800
265 273890
266 274980
267 276070
268 277160
269 278250
270 279340
271 280430
272 281520
273 282620
274 283720
275 284820
276 285920
277 287020
278 288120
279 289220
280 290320
281 291420
282 292520
283 293630
284 294740
285 295850
286 296960
287 298070
288 299180
289 300290
290 301400
291 302510
292 303620
293 304730
294 305840
295 306960
296 308080
297 309200
298 310320
299 311440
300 312560
301 313680
302 314800
303 315920
304 317040
305 318160
306 319280
307 320400
308 321520
309 322640
310 323760
311 324880
312 326000
313 327120
314 328250
315 329380
316 330510
317 331640
318 332770
319 333900
320 335040
321 336180
322 337320
323 338460
324 339610
325 340760
326 341910
327 343060
328 344210
329 345370
330 346530
331 347690
332 348850
333 350010
334 351170
335 352330
336 353490
337 354660
338 355830
339 357010
340 358190
341 359370
342 360550
343 361740
344 362940
345 364140
346 365350
347 366560
348 367780
349 369000
350 370230
351 371470
352 372730
353 373990
354 375260
355 376530
356 377800
357 379090
358 380380
359 381670
360 382990
361 384310
362 385640
363 386990
364 388430
365 389980
366 391630
367 393320
368 395010
369 396740
370 398480
371 400220
372 401970
373 403750
374 405550
375 407400
376 409260
377 411150
378 413040
379 414940
380 416850
381 418790
382 420740
383 422740
384 424750
385 426820
386 428910
387 431020
388 433180
389 435450
390 437730
391 440020
392 442310
393 444600
394 446940
395 449330
396 451780
397 454240
398 456710
399 459300
400 461970
401 464640
402 467320
403 470030
404 472770
405 475520
406 478280
407 481070
408 483890
409 486770
410 489700
411 492680
412 495710
413 498740
414 501810
415 504980
416 508180
417 511450
418 514790
419 518140
420 521530
421 525160
422 528830
423 532510
424 536290
425 540090
426 543950
427 547820
428 551700
429 555600
430 559660
431 563740
432 567820
433 571910
434 576080
435 580260
436 584450
437 588640
438 592910
439 597190
440 601520
441 605850
442 610190
443 614720
444 619280
445 624300
446 629320
447 634340
448 639400
449 644470
450 649580
451 654690
452 659840
453 665020
454 670250
455 675520
456 680880
457 686250
458 691660
459 697130
460 702600
461 708150
462 713750
463 719390
464 725070
465 730790
466 736620
467 742490
468 748360
469 754270
470 760210
471 766190
472 772200
473 778280
474 784390
475 790510
476 796640
477 803130
478 809630
479 816190
480 822750
481 829410
482 836150
483 842910
484 849690
485 856470
486 863410
487 870560
488 877720
489 884940
490 892190
491 899470
492 906780
493 914160
494 921720
495 929320
496 936920
497 944580
498 952340
499 960390
500 968500
501 976970
502 985640
503 994340
504 1003130
505 1012150
506 1021240
507 1030620
508 1040000
509 1049400
510 1058840
511 1068400
512 1077980
513 1087630
514 1097350
515 1107150
516 1117170
517 1127490
518 1137870
519 1148370
520 1159460
521 1170810
522 1182410
523 1194680
524 1206980
525 1219410
526 1232000
527 1244930
528 1257960
529 1271020
530 1284420
531 1297860
532 1311380
533 1325000
534 1338690
535 1352460
536 1366380
537 1380360
538 1394430
539 1408600
540 1422960
541 1437450
542 1452090
543 1466970
544 1482570
545 1498310
546 1514240
547 1530190
548 1546220
549 1562420
550 1578930
551 1595730
552 1612720
553 1629880
554 1647290
555 1665100
556 1683240
557 1701610
558 1720290
559 1739150
560 1758330
561 1777510
562 1797010
563 1816590
564 1836260
565 1856050
566 1875900
567 1895900
568 1916000
569 1936280
570 1956870
571 1978000
572 1999190
573 2020490
574 2041870
575 2063360
576 2085050
577 2106990
578 2129140
579 2152170
580 2175860
581 2200640
582 2227670
583 2259870
584 2292860
585 2326160
586 2359840
587 2395300
588 2431640
589 2468320
590 2505620
591 2544600
592 2584520
593 2647840
594 2719610
595 2793220
596 2873700
597 2954740
598 3039270
599 3126320
600 3280470


==> ultimate-goal.dat <==
1 984
2 1976
3 2971
4 3968
5 4965
6 5963
7 6961
8 7959
9 8958
10 9958
11 10959
12 11960
13 12962
14 13965
15 14968
16 15971
17 16975
18 17981
19 18989
20 19997
21 21005
22 22014
23 23024
24 24035
25 25046
26 26058
27 27071
28 28084
29 29097
30 30110
31 31124
32 32138
33 33154
34 34171
35 35190
36 36211
37 37232
38 38253
39 39275
40 40298
41 41322
42 42347
43 43372
44 44397
45 45423
46 46450
47 47478
48 48507
49 49536
50 50566
51 51596
52 52629
53 53662
54 54695
55 55728
56 56762
57 57796
58 58830
59 59864
60 60899
61 61934
62 62969
63 64005
64 65041
65 66078
66 67115
67 68152
68 69189
69 70228
70 71267
71 72306
72 73346
73 74386
74 75426
75 76466
76 77507
77 78548
78 79589
79 80630
80 81672
81 82716
82 83760
83 84804
84 85848
85 86893
86 87938
87 88983
88 90028
89 91073
90 92119
91 93165
92 94212
93 95259
94 96306
95 97353
96 98400
97 99447
98 100495
99 101543
100 102591
101 103640
102 104689
103 105738
104 106787
105 107836
106 108886
107 109936
108 110987
109 112038
110 113090
111 114143
112 115196
113 116249
114 117302
115 118356
116 119410
117 120464
118 121518
119 122573
120 123628
121 124683
122 125738
123 126794
124 127851
125 128908
126 129966
127 131024
128 132082
129 133140
130 134199
131 135258
132 136317
133 137377
134 138437
135 139497
136 140557
137 141617
138 142678
139 143739
140 144800
141 145861
142 146922
143 147984
144 149046
145 150109
146 151172
147 152235
148 153298
149 154361
150 155424
151 156487
152 157550
153 158614
154 159678
155 160743
156 161808
157 162873
158 163938
159 165003
160 166068
161 167133
162 168199
163 169265
164 170331
165 171397
166 172463
167 173531
168 174599
169 175667
170 176735
171 177804
172 178874
173 179945
174 181016
175 182087
176 183158
177 184229
178 185300
179 186372
180 187446
181 188523
182 189600
183 190677
184 191755
185 192834
186 193913
187 194993
188 196073
189 197153
190 198234
191 199318
192 200402
193 201486
194 202571
195 203656
196 204741
197 205826
198 206912
199 207998
200 209085
201 210172
202 211259
203 212346
204 213433
205 214520
206 215608
207 216697
208 217787
209 218877
210 219967
211 221057
212 222148
213 223239
214 224330
215 225423
216 226517
217 227611
218 228705
219 229800
220 230895
221 231990
222 233086
223 234182
224 235278
225 236374
226 237471
227 238569
228 239668
229 240767
230 241866
231 242966
232 244067
233 245169
234 246271
235 247374
236 248477
237 249580
238 250683
239 251786
240 252890
241 253995
242 255100
243 256205
244 257311
245 258417
246 259524
247 260631
248 261738
249 262846
250 263955
251 265064
252 266173
253 267283
254 268394
255 269505
256 270618
257 271732
258 272847
259 273964
260 275081
261 276198
262 277316
263 278435
264 279555
265 280675
266 281796
267 282917
268 284039
269 285162
270 286286
271 287414
272 288542
273 289670
274 290799
275 291928
276 293058
277 294188
278 295318
279 296449
280 297581
281 298715
282 299849
283 300985
284 302122
285 303260
286 304399
287 305538
288 306677
289 307817
290 308958
291 310099
292 311240
293 312382
294 313524
295 314667
296 315810
297 316954
298 318098
299 319242
300 320390
301 321539
302 322688
303 323837
304 324989
305 326141
306 327294
307 328447
308 329601
309 330756
310 331918
311 333082
312 334246
313 335411
314 336577
315 337743
316 338910
317 340080
318 341250
319 342420
320 343591
321 344762
322 345938
323 347115
324 348292
325 349469
326 350646
327 351823
328 353001
329 354180
330 355359
331 356541
332 357725
333 358909
334 360094
335 361279
336 362466
337 363660
338 364862
339 366065
340 367269
341 368473
342 369685
343 370899
344 372114
345 373335
346 374558
347 375782
348 377011
349 378242
350 379475
351 380715
352 381955
353 383196
354 384443
355 385714
356 386985
357 388260
358 389542
359 390834
360 392136
361 393442
362 394750
363 396071
364 397400
365 398743
366 400094
367 401467
368 402849
369 404234
370 405688
371 407192
372 408705
373 410257
374 411911
375 413581
376 415254
377 416938
378 418648
379 420493
380 422352
381 424242
382 426135
383 428090
384 430050
385 432032
386 434035
387 436043
388 438067
389 440109
390 442165
391 444398
392 446666
393 448962
394 451414
395 453896
396 456382
397 458992
398 461773
399 464592
400 467429
401 470344
402 473341
403 476388
404 479453
405 482522
406 485605
407 488712
408 491842
409 494975
410 498122
411 501339
412 504564
413 507801
414 511077
415 514529
416 517997
417 521500
418 525054
419 528624
420 532215
421 535830
422 539486
423 543158
424 546842
425 550554
426 554270
427 557986
428 561934
429 565964
430 570060
431 574169
432 578284
433 582404
434 586542
435 590736
436 594971
437 599241
438 603529
439 607831
440 612204
441 616580
442 620959
443 625341
444 629749
445 634189
446 638635
447 643122
448 647630
449 652225
450 656855
451 661539
452 666233
453 671040
454 675865
455 680721
456 685595
457 690508
458 695427
459 700420
460 705419
461 710422
462 715426
463 720583
464 725884
465 731481
466 737135
467 742939
468 749144
469 755375
470 761784
471 768229
472 774855
473 781576
474 788334
475 795176
476 802067
477 809030
478 816004
479 823000
480 830001
481 837055
482 844114
483 851258
484 858427
485 865894
486 873381
487 880943
488 888508
489 896133
490 903820
491 911549
492 919346
493 927202
494 935083
495 942989
496 950908
497 958891
498 966956
499 975092
500 983245
501 991401
502 999609
503 1007841
504 1016107
505 1024472
506 1032936
507 1041475
508 1050071
509 1058770
510 1067516
511 1076356
512 1085273
513 1094412
514 1103671
515 1113027
516 1122493
517 1132018
518 1141582
519 1151321
520 1161092
521 1170894
522 1180709
523 1190541
524 1200611
525 1210693
526 1220786
527 1230978
528 1241206
529 1251487
530 1261990
531 1272552
532 1283441
533 1294340
534 1305250
535 1316221
536 1327270
537 1338325
538 1349548
539 1361002
540 1372700
541 1385080
542 1397925
543 1410838
544 1425068
545 1439384
546 1453725
547 1468089
548 1482543
549 1497049
550 1511595
551 1526600
552 1541659
553 1556873
554 1572127
555 1587435
556 1602999
557 1618765
558 1634743
559 1651136
560 1667622
561 1684912
562 1702540
563 1721124
564 1739768
565 1758500
566 1778046
567 1797664
568 1817446
569 1837232
570 1857130
571 1877604
572 1898300
573 1919926
574 1942254
575 1966145
576 1991156
577 2017849
578 2045234
579 2072659
580 2100141
581 2127677
582 2155232
583 2182880
584 2210757
585 2239566
586 2268465
587 2297868
588 2327504
589 2357294
590 2387497
591 2417779
592 2448599
593 2481862
594 2544862
595 2609793
596 2677638
597 2746992
598 2817444
599 2893599
600 2993902


==> ultimate-rabit.dat <==
1 54
2 111
3 168
4 227
5 286
6 345
7 405
8 465
9 526
10 587
11 648
12 709
13 770
14 832
15 894
16 956
17 1018
18 1081
19 1144
20 1207
21 1270
22 1333
23 1396
24 1460
25 1524
26 1588
27 1652
28 1716
29 1780
30 1844
31 1909
32 1974
33 2039
34 2104
35 2169
36 2234
37 2300
38 2366
39 2432
40 2498
41 2564
42 2630
43 2696
44 2762
45 2829
46 2896
47 2963
48 3030
49 3097
50 3164
51 3232
52 3300
53 3368
54 3437
55 3506
56 3575
57 3645
58 3715
59 3785
60 3855
61 3925
62 3995
63 4066
64 4137
65 4208
66 4280
67 4352
68 4424
69 4496
70 4569
71 4642
72 4715
73 4788
74 4861
75 4935
76 5009
77 5083
78 5157
79 5231
80 5305
81 5380
82 5455
83 5530
84 5606
85 5682
86 5758
87 5834
88 5910
89 5986
90 6062
91 6139
92 6216
93 6293
94 6370
95 6447
96 6524
97 6601
98 6678
99 6756
100 6834
101 6912
102 6990
103 7068
104 7146
105 7224
106 7302
107 7381
108 7460
109 7539
110 7618
111 7698
112 7778
113 7858
114 7938
115 8018
116 8098
117 8179
118 8260
119 8341
120 8423
121 8505
122 8587
123 8669
124 8751
125 8833
126 8915
127 8998
128 9081
129 9164
130 9247
131 9330
132 9413
133 9496
134 9579
135 9662
136 9745
137 9829
138 9913
139 9997
140 10081
141 10165
142 10249
143 10333
144 10417
145 10501
146 10585
147 10670
148 10755
149 10840
150 10925
151 11010
152 11095
153 11180
154 11265
155 11351
156 11437
157 11523
158 11609
159 11695
160 11781
161 11867
162 11954
163 12041
164 12128
165 12215
166 12302
167 12390
168 12478
169 12566
170 12654
171 12743
172 12832
173 12921
174 13010
175 13100
176 13190
177 13281
178 13372
179 13463
180 13554
181 13647
182 13744
183 13843
184 13943
185 14046
186 14156
187 14269
188 14407
189 14568
190 14746
191 14985
192 15230
193 15482
194 15735
195 15990
196 16246
197 16503
198 16765
199 17028
200 17297
201 17567
202 17839
203 18111
204 18386
205 18662
206 18944
207 19228
208 19512
209 19796
210 20080
211 20366
212 20655
213 20947
214 21245
215 21544
216 21843
217 22142
218 22442
219 22742
220 23043
221 23344
222 23647
223 23952
224 24260
225 24568
226 24876
227 25186
228 25497
229 25811
230 26127
231 26444
232 26766
233 27089
234 27414
235 27740
236 28067
237 28394
238 28723
239 29052
240 29383
241 29715
242 30048
243 30383
244 30723
245 31063
246 31404
247 31746
248 32088
249 32430
250 32773
251 33119
252 33465
253 33812
254 34160
255 34510
256 34860
257 35214
258 35570
259 35929
260 36289
261 36650
262 37012
263 37375
264 37739
265 38104
266 38470
267 38838
268 39207
269 39576
270 39949
271 40322
272 40696
273 41071
274 41461
275 41871
276 42298
277 42729
278 43186
279 43671
280 44159
281 44652
282 45148
283 45646
284 46144
285 46647
286 47156
287 47679
288 48203
289 48743
290 49286
291 49833
292 50388
293 50952
294 51517
295 52083
296 52654
297 53225
298 53797
299 54373
300 54952
301 55536
302 56122
303 56710
304 57298
305 57887
306 58476
307 59066
308 59672
309 60283
310 60895
311 61507
312 62122
313 62739
314 63363
315 63991
316 64620
317 65249
318 65885
319 66521
320 67159
321 67800
322 68452
323 69106
324 69762
325 70420
326 71080
327 71744
328 72410
329 73079
330 73748
331 74419
332 75091
333 75763
334 76437
335 77111
336 77789
337 78467
338 79154
339 79843
340 80535
341 81228
342 81921
343 82619
344 83322
345 84031
346 84742
347 85454
348 86175
349 86900
350 87629
351 88361
352 89097
353 89834
354 90578
355 91333
356 92107
357 92887
358 93692
359 94505
360 95318
361 96138
362 96986
363 97873
364 98780
365 99697
366 100625
367 101579
368 102549
369 103522
370 104499
371 105527
372 106559
373 107601
374 108656
375 109728
376 110800
377 111890
378 112993
379 114106
380 115219
381 116352
382 117497
383 118664
384 119836
385 121034
386 122274
387 123519
388 124771
389 126041
390 127314
391 128602
392 129891
393 131210
394 132534
395 133894
396 135255
397 136625
398 138012
399 139415
400 140830
401 142278
402 143739
403 145236
404 146753
405 148271
406 149790
407 151325
408 152875
409 154445
410 156060
411 157688
412 159318
413 160950
414 162593
415 164255
416 165958
417 167664
418 169373
419 171097
420 172838
421 174614
422 176395
423 178221
424 180050
425 181897
426 183745
427 185605
428 187513
429 189500
430 191552
431 193608
432 195775
433 197956
434 200147
435 202341
436 204555
437 206849
438 209156
439 211544
440 213996
441 216549
442 219111
443 221695
444 224310
445 226992
446 229730
447 232515
448 235428
449 238353
450 241281
451 244279
452 247549
453 250953
454 254373
455 257874
456 261388
457 264946
458 268913
459 272902
460 277254
461 282177
462 289010
463 296260
464 304494
465 312965
466 322557
467 332241
468 341994
469 352073
470 362170
471 373017
472 384083
473 395175
474 406286
475 417500
476 428882
477 440282
478 451825
479 463431
480 475068
481 486708
482 498662
483 510960
484 523295
485 535683
486 548506
487 561456
488 574529
489 587949
490 601598
491 615527
492 629646
493 643805
494 658040
495 672395
496 686753
497 701326
498 715994
499 730870
500 747396
501 765559
502 786381
503 808070
504 830052
505 853264
506 877103
507 901039
508 925897
509 951962
510 978279
511 1004772
512 1032598
513 1060515
514 1089073
515 1118357
516 1148041
517 1178478
518 1209126
519 1240444
520 1271981
521 1304525
522 1337651
523 1371920
524 1406480
525 1441610
526 1477462
527 1514079
528 1551188
529 1588376
530 1625771
531 1663323
532 1701788
533 1740390
534 1779719
535 1819632
536 1860053
537 1911248
538 1963561
539 2023162
540 2091718
541 2169561
542 2350412
543 2544520
544 2771774
545 2999318
546 3266442
547 3627657
548 4166125
549 4769175
550 5388424
551 6087701
552 6822141
553 7925173
554 9291976
555 10706081
556 12508814
557 14521511
558 16848029
559 19282057
560 21983735
561 24715309
562 27790780
563 30916458
564 34089989


==> ultimate-roll.dat <==
1 1010
2 2030
3 3050
4 4090
5 5140
6 6210
7 7290
8 8410
9 9530
10 10660
11 11790
12 12930
13 14080
14 15240
15 16400
16 17560
17 18720
18 19880
19 21050
20 22220
21 23390
22 24560
23 25730
24 26910
25 28090
26 29280
27 30470
28 31660
29 32850
30 34040
31 35240
32 36440
33 37640
34 38840
35 40040
36 41250
37 42460
38 43670
39 44880
40 46090
41 47300
42 48510
43 49730
44 50950
45 52170
46 53390
47 54620
48 55850
49 57080
50 58310
51 59550
52 60800
53 62050
54 63300
55 64550
56 65800
57 67050
58 68300
59 69550
60 70810
61 72070
62 73330
63 74590
64 75850
65 77110
66 78370
67 79630
68 80900
69 82170
70 83450
71 84730
72 86010
73 87290
74 88570
75 89850
76 91140
77 92430
78 93720
79 95020
80 96320
81 97620
82 98920
83 100220
84 101520
85 102830
86 104140
87 105450
88 106770
89 108090
90 109410
91 110730
92 112060
93 113390
94 114730
95 116080
96 117440
97 118800
98 120160
99 121520
100 122890
101 124270
102 125650
103 127030
104 128410
105 129800
106 131190
107 132600
108 134010
109 135430
110 136860
111 138290
112 139730
113 141170
114 142610
115 144060
116 145510
117 146960
118 148420
119 149880
120 151340
121 152800
122 154260
123 155720
124 157200
125 158680
126 160160
127 161650
128 163140
129 164640
130 166150
131 167660
132 169170
133 170690
134 172210
135 173740
136 175270
137 176810
138 178350
139 179890
140 181430
141 182990
142 184550
143 186110
144 187670
145 189240
146 190820
147 192400
148 193980
149 195570
150 197160
151 198750
152 200340
153 201940
154 203540
155 205140
156 206740
157 208350
158 209970
159 211600
160 213230
161 214860
162 216500
163 218150
164 219810
165 221470
166 223150
167 224830
168 226520
169 228220
170 229950
171 231710
172 233480
173 235300
174 237120
175 238980
176 240850
177 242730
178 244610
179 246510
180 248430
181 250370
182 252310
183 254270
184 256250
185 258240
186 260240
187 262290
188 264350
189 266420
190 268550
191 270690
192 272830
193 274990
194 277150
195 279380
196 281610
197 283870
198 286140
199 288410
200 290750
201 293150
202 295560
203 297990
204 300580
205 303280
206 305990
207 308800
208 312880
209 319850
210 327320
211 335300
212 343470
213 351960
214 361330
215 371220
216 381790
217 392420
218 403100
219 414460
220 425940
221 437490
222 449290
223 461190
224 473090
225 485210
226 497420
227 509740
228 522090
229 534560
230 547250
231 560020
232 572810
233 585870
234 598940
235 612070
236 625280
237 638510
238 651840
239 665290
240 678910
241 692740
242 706630
243 720560
244 734610
245 748670
246 762770
247 776940
248 791320
249 805740
250 820220
251 834730
252 849280
253 863850
254 878610
255 893440
256 908290
257 923150
258 938020
259 952930
260 967970
261 983060
262 998160
263 1013450
264 1028740
265 1044400
266 1060090
267 1075850
268 1091690
269 1107540
270 1123430
271 1139520
272 1155850
273 1172180
274 1188530
275 1204910
276 1221520
277 1238460
278 1255420
279 1272440
280 1289640
281 1307000
282 1324410
283 1342000
284 1359650
285 1377310
286 1395260
287 1413250
288 1431290
289 1449440
290 1467620
291 1486150
292 1504830
293 1523540
294 1542450
295 1561620
296 1580860
297 1600260
298 1619740
299 1639240
300 1658740
301 1678300
302 1698050
303 1717930
304 1737920
305 1757980
306 1778070
307 1798190
308 1818350
309 1838570
310 1859020
311 1880000
312 1901240
313 1922610
314 1944250
315 1966230
316 1988250
317 2010530
318 2033000
319 2055520
320 2078230
321 2100990
322 2123880
323 2146920
324 2170100
325 2193400
326 2216710
327 2240300
328 2263900
329 2287710
330 2311720
331 2335840
332 2360070
333 2384370
334 2409070
335 2433800
336 2458560
337 2483400
338 2508310
339 2533340
340 2558840
341 2584600
342 2610410
343 2636300
344 2662360
345 2688440
346 2714570
347 2740770
348 2767000
349 2793290
350 2819710
351 2846220
352 2872740
353 2899350
354 2926480
355 2953790
356 2981150
357 3008540
358 3036010
359 3063500
360 3091100
361 3118710
362 3146340
363 3174130
364 3202020
365 3230300
366 3258610
367 3287000
368 3315560
369 3344810
370 3374150
371 3403500
372 3432900
373 3462730
374 3492910
375 3523300
376 3553750
377 3584600
378 3615900
379 3647420
380 3679010
381 3711180
382 3743640
383 3776440
384 3809360
385 3842810
386 3876790
387 3910770
388 3944760
389 3978800
390 4012950
391 4047180
392 4081650
393 4116390
394 4151340
395 4186620
396 4222120
397 4257960
398 4294340
399 4331540
400 4369380
401 4407370
402 4445420
403 4483730
404 4522150
405 4561570
406 4601780
407 4642120
408 4683890
409 4726000
410 4768160
411 4811460
412 4854820
413 4898340
414 4942430
415 4986770
416 5031210
417 5075760
418 5120320
419 5165020
420 5209880
421 5256240
422 5303260
423 5350380
424 5397680
425 5445070
426 5493570
427 5542600
428 5593020
429 5644980
430 5697040
431 5749470
432 5801930
433 5854640
434 5907880
435 5961720
436 6015740
437 6070210
438 6124870
439 6180180
440 6236140
441 6292560
442 6350230
443 6407990
444 6465830
445 6524480
446 6583220
447 6642600
448 6702030
449 6761580
450 6822360
451 6883280
452 6944770
453 7006300
454 7068250
455 7130410
456 7195070
457 7260010
458 7324970
459 7390000
460 7458320
461 7526960
462 7597010
463 7668890
464 7740810
465 7814100
466 7894260
467 7974940
468 8056570
469 8138270
470 8220810
471 8305030
472 8389430
473 8474170
474 8559060
475 8643990
476 8731390
477 8819690
478 8910780
479 9004280
480 9100800
481 9198230
482 9296230
483 9394410
484 9494950
485 9598580
486 9704860
487 9815420
488 9937000
489 10060460
490 10184960
491 10310630
492 10449860
493 10593120
494 10740490
495 10896780
496 11059580
497 11225610
498 11397760
499 11673890
500 11957390
501 12255800
502 12558460
503 12862060
504 13170780
505 13480150
506 13789790
507 14101040
508 14419800
509 14741280
510 15073970
511 15496470
512 15984150
513 16526260
514 17091870
515 17671540
516 18509320
517 19352320
518 20196410
519 21044800
520 21894060
521 22743460
522 23596850
523 24460290
524 25369580
525 26318530
526 27275890
527 28248090
528 29263530
529 30280400
530 31352240
531 32431570
532 33514120
533 34627170
534 35783780
535 36944280
536 38178240
537 39465270
538 40829060
539 42201970
540 43675050
541 45346090
542 47419130
543 49770780
544 52189690
545 54610180
546 57143710
547 59834520
548 62676150
549 65676000
550 69753090
551 73988020
552 78298160
553 82693820
554 87278510
555 91918410
556 96616880
557 101499460
558 106475100
559 111932340
560 128154960
561 146115360

